On the Relationship Between Interpretability and Explainability in Machine Learning

Interpretability and explainability have gained more and more attention in the field of machine learning as they are crucial when it comes to high-stakes decisions and troubleshooting. Since both provide information about predictors and their decision process, they are often seen as two independent means for one single end. This view has led to a dichotomous literature: explainability techniques designed for complex black-box models, or interpretable approaches ignoring the many explainability tools. In this position paper, we challenge the common idea that interpretability and explainability are substitutes for one another by listing their principal shortcomings and discussing how both of them mitigate the drawbacks of the other. In doing so, we call for a new perspective on interpretability and explainability, and works targeting both topics simultaneously, leveraging each of their respective assets.

==> plan.txt <==
1. Introduction
2. Related works
    2.1. Interpretability and explainability
    2.2. Binary activated neural networks
    2.3. Pruning
    2.4. Greedy neural networks training
3. Background and notation
4. Binary activated neural networks: a study
    4.1. A hyperplane arrangement
    4.2. The activation function
5. The BGN algorithm
    5.1. Single-hidden layer  and univariate regression tasks
    5.2. Generalization to deep architecture
6. SHAP values for BANNs
    6.1. Efficient computation
    6.2. SHAP values for hidden neurons and weights
7. Numerical experiments
    7.1. Performance experiments
    7.2. Pruning experiments
    7.3. Assessing BGN's efficient tradeoff between performances and interpretability
    7.4. Discussion
8. Conclusion



Dès l'introduction, on pose la question: dans quelle mesure les BANNs peuvent-ils être des outils intéressants au niveau du compromis performance VS interprétabilité? Ce sera la question centrale de l'article, et l'article en lui-même considèrera un à la suite de l'autre les différents aspects de cette question; l'article doit couler comme une histoire:

--Première partie : les BANNs en eux-même --
    -Dans quel mesure les BANNs sont-ils versatiles dans leur représentation? (Par exemple, pour les arbres, il existe plusieurs représentations d'un même arbre, certains plus compacts et interprétables que d'autres.)
    -Les principaux aspects qui impacteront l'interprétabilité des BANNs sera: sa profondeur et sa largeur, mais surtout son nombre d'inputs et son nombre de paramètres. Donc, il importe d'effectuer une exploration conceptuelle des BANNs, pour pouvoir les construire de la façon la plus efficace possible.
    -Puisque l'architecture du BANN impacte fortement son interprétabilité, il faut que l'architecture de chaque BANN soit adapté à la tâche qu'il attaque. De plus, il faut développer un algorithme qui d'entrainement de BANNs qui ait cet objectif en tête, du jamais vu: BGN.

-- Troisième partie : justifier théoriquement notre pproche --
    -À partir de maintenant, le but change: il faut prouver que BGN est une avenue intéressante pour obtenir les BANNs les plus efficace possible.
    -On se sert des résultats obtenus précédemment comme critère d'optimisation lors de la construction du BANN avec BGN
    -Certaines informations inhérentes au prédicteurs ne sont pas dévoilé par le prédicteur, par exemple la pertinence non seulement de chaque entrée, mais également des divers neurones et poids. Il faut trouver une façon de quantifier ces informations: valeurs SHAP

-- Troisième partie : justifier empiriquement notre approche --
    -Maintenant, il importe de s'assurer que BGN est compétitif avec les autres méthodes d'entrainement de BANNs en terme de performance.
    -Il importe également de vérifier que pour des seuils de performances équivalents, les prédicteurs rendues par BGN sont plus compacts que ceux obtenues par d'autres méthodes de la littérature, mais élagués.
    -Il importe de trouver une façon intéressante de présenter les BANNs de telle sorte qu'ils sont le plus interprétable possible (coefficient de la couche cachée tous positifs, présenter avec les coefficients en ordre décroissant, qu'au moins un des coefficient du threshold soit de 1, etc.).
    -Finalement, il faut montrer qu'à performance égales, BGN est comparable sinon meilleur que les arbres sur des tâches de régression, des tâches sur lesquels les méthodes à base d'arbre ont historiquement toujours dominés.




---------------------------------------------------------------------------------




TO-DO list:
-Experiments
